New level density parameter beyond Egidy-Bucurescu's systematics

Extending beyond the Egidy-Bucurescu systematics, the nuclear level density parameters (LDPs) for the back-shifted Fermi gas model were compiled. Three forms of LDPs were fitted: the liquid-drop model (LDM), the droplet model (DM), and the power-law dependence on mass number A. Additionally, the root-mean-square deviations (RMSDs) of the new LDPs and existing literature values were calculated. The newly fitted global LDM-type parameters outperform the commonly used Toke-Swiatecki parameters in various statistical model calculations. In contrast, neither the global nor the combined DM-type parameters yielded satisfactory results. Among the tested parameter sets, the widely adopted Reisdorf parameters exhibited the best overall performance, as evidenced by the larger number of experimental data points falling within their narrower RMSD confidence intervals. For the power-law A-dependence, the new global parameters performed better than the existing homogeneous ones. The ground-state deformation and isospin correction factors had minimal overall impact on the LDP fits. However, the current results suggest that theoretical calculations for transitional nuclei should account for ground-state deformation effects.

==> nuclear_level_density_parameter_and_back-shifted_energies.dat <==
核素	 a	    E_1	  In Ref [35]
18F	    2.68    -1.28	Yes
19F	    2.26	-2.52	Yes
20F	    2.86	-2.16	Yes
20Ne	2.24	1.46	Yes
23Na	3.11	0.46	Yes
24Na	2.99	-2.41	Yes
24Mg	3.04	3.71	Yes
25Mg	3.23	0.39	Yes
26Mg	3.32	1.37	Yes
27Mg	4.58	1.61	Yes
26Al	2.90	-2.91	Yes
27Al	3.02	-0.57	Yes
28Al	3.60	-1.31	Yes
28Si	3.43	4.38	Yes
29Si	3.87	2.30	Yes
30Si	2.73	-0.62	Yes
30P	    3.21	-1.31	Yes
31P	    3.58	0.47	Yes
32P	    3.75	-1.21	Yes
32S	    3.39	1.65	Yes
33S	    4.01	0.25	Yes
34S	    3.94	1.32	Yes
35S	    4.50	0.12	Yes
36Cl	4.19	-1.06	Yes
38Cl	6.14	-0.09	Yes
38Ar	4.21	1.36	Yes
40Ar	4.72	0.54	Yes
41Ar	5.78	-0.27	Yes
40K	    4.73	-1.54	Yes
41K	    5.61	-0.13	Yes
42K	    4.40	-3.03	Yes
40Ca	5.27	3.61	Yes
41Ca	5.65	0.50	Yes
43Ca	5.77	-0.69	Yes
44Ca	5.93	1.06	Yes
45Ca	6.38	0.13	Yes
44Sc	5.14	-0.31	OSLO
44Sc	5.68	-2.06	[41]
45Sc	4.94	-2.55	[42]
46Sc	5.82	-2.22	Yes
44Ti	5.62	-0.90	[43]
46Ti	3.94	0.97	OSLO
46Ti	4.70	-1.00	[44]
47Ti	5.14	-1.35	Yes
48Ti	5.67	0.59	Yes
49Ti	6.36	0.07	Yes
50Ti	6.06	2.13	Yes
51Ti	5.74	0.11	Yes
50V	    5.55	0.43	OSLO
51V	    7.06	0.93	Yes
52V	    6.34	-0.94	Yes
51Cr	5.91	-0.41	Yes
53Cr	5.66	-0.46	Yes
54Cr	5.73	0.60	Yes
55Cr	6.30	-0.49	Yes
56Mn	6.28	-2.31	Yes
55Fe	5.73	-0.62	Yes
56Fe	5.52	2.94	OSLO
57Fe	5.92	-1.34	Yes
58Fe	6.26	0.55	Yes
59Fe	6.75	-0.91	Yes
60Co	7.23	-1.37	Yes
59Ni	6.10	-0.84	Yes
60Ni	6.05	0.28	Yes
61Ni	6.79	-0.69	Yes
62Ni	6.52	0.54	Yes
63Ni	7.08	-1.08	Yes
65Ni	8.31	-0.03	Yes
64Cu	7.26	-1.99	Yes
66Cu	8.01	-1.28	Yes
64Zn	7.38	1.02	[45]
65Zn	7.86	-0.91	Yes
66Zn	8.14	0.96	[45]
67Zn	8.30	-0.95	Yes
68Zn	8.42	1.14	Yes
69Zn	9.03	-0.5	Yes
71Zn	10.14	0.09	Yes
70Ga	10.09	-0.66	Yes
72Ga	9.91	-1.23	Yes
71Ge	9.82	-0.91	Yes
73Ge	9.67	-1.15	Yes
74Ge	9.96	0.77	Yes
75Ge	9.14	-1.16	Yes
77Ge	9.29	-1.15	Yes
76As	10.39	-1.89	Yes
75Se	10.12	-1.25	Yes
77Se	10.10	-1.18	Yes
78Se	10.25	0.75	Yes
79Se	9.41	-1.15	Yes
81Se	10.83	-0.06	Yes
83Se	10.09	-0.71	Yes
80Br	10.65	-1.74	Yes
82Br	10.70	-1.12	Yes
79Kr	10.29	-1.22	Yes
81Kr	11.17	-0.66	Yes
84Kr	8.93	0.97	Yes
85Kr	12.47	0.87	Yes
86Rb	9.53	-0.64	Yes
87Rb	9.69	0.11	[46]
88Rb	9.81	-0.54	Yes
85Sr	10.93	-0.18	Yes
87Sr	9.11	-0.10	Yes
88Sr	8.95	1.97	Yes
89Sr	9.63	0.87	Yes
89Y	    8.34	3.45	OSLO
89Y	    8.93	3.59	OSLO
89Y	    10.29	4.19	OSLO
89Y	    9.39	0.32	[47]
90Y	    9.03	-0.57	Yes
91Zr	10.03	0.52	Yes
92Zr	9.99	1.07	Yes
93Zr	10.72	0.10	Yes
94Zr	12.02	1.13	Yes
95Zr	11.89	0.59	Yes
97Zr	11.77	0.81	Yes
94Nb	10.88	-1.37	Yes
92Mo	8.43	2.86	OSLO
93Mo	9.78	0.21	Yes
94Mo	10.93	2.03	[48]
95Mo	10.56	-0.52	Yes
96Mo	10.90	0.59	Yes
97Mo	11.14	-0.81	Yes
98Mo	12.02	0.68	Yes
99Mo	12.57	-0.64	Yes
100Mo	13.12	0.66	[49]
101Mo	13.00	-1.11	Yes
100Tc	13.93	-1.26	Yes
100Ru	12.15	0.70	Yes
102Ru	12.94	0.57	Yes
103Ru	12.30	-1.18	Yes
105Ru	13.39	-1.31	Yes
104Rh	13.33	-1.75	Yes
105Pd	12.79	-0.81	Yes
106Pd	13.42	0.68	Yes
107Pd	13.46	-0.77	Yes
108Pd	14.34	1.07	Yes
109Pd	14.02	-1.19	Yes
111Pd	15.84	-0.71	Yes
108Ag	14.27	-1.18	Yes
110Ag	14.93	-1.55	Yes
105Cd	14.10	2.22	OSLO
105Cd	10.88	-0.57	[50]
106Cd	11.39	0.75	[50]
107Cd	12.84	-0.51	Yes
109Cd	14.04	-0.33	Yes
111Cd	14.04	-0.52	Yes
112Cd	14.25	0.77	Yes
113Cd	14.17	-0.74	Yes
114Cd	14.73	0.92	Yes
115Cd	15.06	-0.43	Yes
117Cd	15.27	-0.25	Yes
114In	14.23	-0.68	Yes
116In	14.76	-1.12	Yes
111Sn	12.05	-0.29	[51]
112Sn	12.53	1.12	[51]
113Sn	13.67	-0.03	Yes
115Sn	14.07	0.52	Yes
116Sn	14.13	1.66	Yes
117Sn	14.15	0.21	Yes
118Sn	13.53	0.96	Yes
119Sn	14.38	0.05	Yes
120Sn	13.14	0.85	Yes
121Sn	12.23	-0.66	Yes
122Sn	13.58	1.07	[52]
123Sn	12.84	-0.47	Yes
124Sn	12.92	1.03	[53]
125Sn	12.10	-0.2	Yes
122Sb	14.78	-1.13	Yes
124Sb	14.14	-1.22	Yes
123Te	15.12	-0.21	Yes
124Te	15.04	1.00	Yes
125Te	15.51	-0.07	Yes
126Te	14.36	0.88	Yes
127Te	13.89	-0.44	Yes
129Te	14.21	-0.18	Yes
131Te	14.18	0.17	Yes
128I	14.01	-1.64	Yes
130I	12.87	-2.07	Yes
129Xe	13.39	-0.94	Yes
130Xe	14.05	0.73	Yes
131Xe	14.41	-0.66	Yes
132Xe	13.50	0.95	Yes
133Xe	13.37	-0.48	Yes
135Xe	14.15	0.58	Yes
137Xe	15.71	0.38	Yes
134Cs	13.37	-1.65	Yes
135Cs	12.50	-0.77	Yes
131Ba	14.90	-0.65	Yes
133Ba	14.44	-0.72	Yes
135Ba	13.11	-0.86	Yes
136Ba	13.49	0.69	Yes
137Ba	13.58	0.45	Yes
138Ba	12.39	1.12	Yes
139Ba	12.69	0.04	Yes
138La	11.89	0.11	OSLO
139La	12.27	-0.22	Yes
140La	13.52	-1.20	Yes
137Ce	16.30	-0.01	Yes
141Ce	15.39	0.62	Yes
142Ce	15.48	0.9	Yes
143Ce	15.83	-0.25	Yes
142Pr	13.97	-1.05	Yes
142Nd	14.24	3.28	OSLO
143Nd	15.54	0.4	Yes
144Nd	15.40	0.95	Yes
145Nd	17.08	0.25	Yes
146Nd	16.12	0.51	Yes
147Nd	16.96	-0.62	Yes
148Nd	19.70	0.70	Yes
149Nd	18.57	-0.65	Yes
151Nd	17.26	-0.91	Yes
148Pm	17.33	-1.48	Yes
145Sm	14.82	0.43	Yes
148Sm	17.34	0.77	Yes
149Sm	17.95	-0.39	Yes
150Sm	18.77	0.64	Yes
151Sm	18.55	-0.98	Yes
152Sm	18.96	0.45	Yes
153Sm	17.76	-1.08	Yes
155Sm	17.19	-0.80	Yes
152Eu	19.62	-1.60	Yes
153Eu	17.27	-0.83	Yes
154Eu	19.13	-1.43	Yes
155Eu	17.73	-0.54	Yes
156Eu	17.51	-1.34	Yes
153Gd	19.29	-0.87	Yes
155Gd	19.35	-0.67	Yes
156Gd	18.45	0.36	Yes
157Gd	18.36	-0.70	Yes
158Gd	17.91	0.28	Yes
159Gd	17.71	-0.71	Yes
161Gd	17.29	-0.57	Yes
160Tb	18.20	-1.28	Yes
157Dy	19.46	-0.94	Yes
159Dy	17.62	-0.86	Yes
160Dy	18.82	1.94	OSLO
161Dy	18.06	-0.88	Yes
162Dy	18.08	0.30	Yes
163Dy	17.31	-0.84	Yes
164Dy	17.75	0.38	Yes
165Dy	16.90	-0.94	Yes
166Ho	18.29	-1.00	Yes
163Er	19.20	-0.80	Yes
165Er	18.34	-0.74	Yes
167Er	18.19	-0.65	Yes
168Er	17.79	0.26	Yes
169Er	17.57	-0.67	Yes
171Er	17.67	-0.68	Yes
170Tm	18.38	-1.05	Yes
171Tm	19.39	0.05	Yes
169Yb	19.9	-0.50	Yes
170Yb	18.16	0.38	Yes
171Yb	18.47	-0.45	Yes
172Yb	18.88	0.32	Yes
173Yb	18.34	-0.25	Yes
174Yb	18.29	0.45	Yes
175Yb	17.91	-0.41	Yes
177Yb	18.06	-0.52	Yes
176Lu	19.55	-0.71	Yes
177Lu	18.22	-0.42	Yes
175Hf	19.08	-0.53	Yes
177Hf	19.21	-0.50	Yes
178Hf	19.07	0.23	Yes
179Hf	19.18	-0.35	Yes
180Hf	17.86	-0.03	Yes
181Hf	19.68	-0.21	Yes
181Ta	20.52	-0.29	Yes
182Ta	19.06	-0.96	Yes
183Ta	17.70	-0.76	Yes
181W	19.07	-0.55	Yes
183W	19.22	-0.24	Yes
184W	18.76	0.08	Yes
185W	19.45	-0.50	Yes
186W	19.38	0.28	[54]
187W	19.14	-0.81	Yes
186Re	19.87	-0.90	Yes
188Re	19.93	-1.00	Yes
187Os	19.07	-0.78	Yes
188Os	19.88	0.34	Yes
189Os	18.60	-1.04	Yes
190Os	19.44	0.29	Yes
191Os	18.29	-1.07	Yes
193Os	18.06	-1.00	Yes
192Ir	19.45	-1.55	Yes
193Ir	22.77	-0.30	Yes
194Ir	17.98	-1.66	Yes
193Pt	19.15	-1.02	Yes
194Pt	13.95	0.75	OSLO
195Pt	15.30	-1.57	Yes
196Pt	17.97	0.38	Yes
197Pt	14.91	-1.61	Yes
199Pt	16.06	-1.25	Yes
197Au	14.94	0.79	OSLO
198Au	16.00	-1.72	Yes
181Hg	19.07		    [55]
183Hg	19.22		    [55]
184Hg	18.76		    [55]
185Hg	19.45		    [55]
187Hg	19.14		    [55]
199Hg	15.82	-1.27	Yes
200Hg	14.29	-0.62	Yes
201Hg	13.39	-1.78	Yes
202Hg	13.79	-0.61	Yes
204Tl	12.90	-1.96	Yes
206Tl	10.41	-1.25	Yes
205Pb	12.71	-0.61	Yes
206Pb	12.40	1.81	[56]
207Pb	11.08	0.60	Yes
208Pb	10.01	1.17	Yes
209Pb	11.22	0.61	Yes
210Bi	11.40	-1.24	Yes
227Ra	24.33	-0.86	Yes
229Th	25.35	-0.77	Yes
230Th	24.33	0.05	Yes
231Th	26.41	-0.42	Yes
232Th	25.87	0.30	[57]
233Th	25.98	-0.58	Yes
232Pa	24.87	-0.05	OSLO
233Pa	22.27	-0.98	Yes
234Pa	28.01	-0.70	Yes
233U	25.37	-0.51	Yes
234U	25.24	0.30	Yes
235U	25.08	-0.51	Yes
236U	25.76	0.14	Yes
237U	25.60	-0.43	Yes
238U	25.26	0.06	Yes
239U	26.67	-0.31	Yes
237Np	25.01	-0.40	Yes
238Np	25.96	-0.84	Yes
239Np	25.26	-0.63	Yes
239Pu	25.23	-0.30	Yes
240Pu	25.16	0.12	Yes
241Pu	26.03	-0.32	Yes
242Pu	28.97	0.34	Yes
243Pu	27.20	-0.19	Yes
245Pu	27.63	-0.19	Yes
242Am	26.19	-0.74	Yes
243Am	26.42	-0.43	Yes
244Am	26.02	-0.84	Yes
243Cm	24.39	-0.26	Yes
244Cm	24.63	0.17	Yes
245Cm	24.96	-0.39	Yes
246Cm	27.56	0.42	Yes
247Cm	23.64	-0.62	Yes
248Cm	25.03	0.29	Yes
249Cm	25.53	-0.57	Yes
250Bk	25.86	-0.94	Yes
250Cf	24.74	0.20	Yes
251Cf	26.34	-0.43	Yes




